Disentanglement via Mechanism Sparsity Regularization: A New Principle for Nonlinear ICA

This work introduces a novel principle we call disentanglement via mechanism sparsity regularization, which can be applied when the latent factors of interest depend sparsely on past latent factors and/or observed auxiliary variables. We propose a representation learning method that induces disentanglement by simultaneously learning the latent factors and the sparse causal graphical model that relates them. We develop a rigorous identifiability theory, building on recent nonlinear independent component analysis (ICA) results, that formalizes this principle and shows how the latent variables can be recovered up to permutation if one regularizes the latent mechanisms to be sparse and if some graph connectivity criterion is satisfied by the data generating process. As a special case of our framework, we show how one can leverage unknown-target interventions on the latent factors to disentangle them, thereby drawing further connections between ICA and causality. We propose a VAE-based method in which the latent mechanisms are learned and regularized via binary masks, and validate our theory by showing it learns disentangled representations in simulations.

==> figures/overview.tikz <==
\documentclass[crop,tikz]{standalone}
\usetikzlibrary{arrows,shapes,positioning}

% Shorter minus sign
\usepackage{amsfonts} %% <- also included by amssymb
\DeclareMathSymbol{\shortminus}{\mathbin}{AMSa}{"39}

\input{math_commands.tex}

\begin{document}
\begin{tikzpicture}[
    shorten > = 1pt,
    -stealth,
    thick
]
  %\useasboundingbox (-1,-1) rectangle (11,11);
\tikzset{Observed/.style = {
    node distance = .4cm and 1.5cm,
    shape          = circle,
    draw,
    thick,
    text           = black,
    inner sep      = 2pt,
    outer sep      = 0pt,
    minimum size   = 27 pt,
    fill           = black!20
}}
\tikzset{Latent/.style = {Observed, fill= white}}
\tikzset{Stochastic/.style   = {dotted}}
\tikzset{Deterministic/.style   = {}}
\tikzset{Label/.style   = {right}}

     \node[Observed](c1){$\va^{t\shortminus1}$};
     \node[Observed,right=of c1](c2){$\va^t$};
     
     \node[Latent,below=of c1](z1){$\vz^{t\shortminus1}$};    
     \node[Latent, right=of z1, label={[label distance= 15pt]175:$\bflambda$} ](z2){$\vz^{t}$};
    %\node[above left= 1pt and .2cm of z2](lambda){$\bflambda$};
     
     \node[Observed,below=.6cm of z1](x1){$\vx^{t\shortminus1}$};    
     \node[Observed,right=of x1](x2){$\vx^{t}$};
     
     \draw[Deterministic](c1) to node[sloped, font=\small, above]{Thm. 2} (z2);
     \draw[Deterministic](z1) to node[font=\small, below, align=left] {Thm. 3}(z2);

     \draw[Deterministic](z1) to node [Label]{$\bff$}(x1);
     \draw[Deterministic](z2) to node [Label]{$\bff$}(x2);

  \end{tikzpicture}
\end{document}

\node[Observed](c1){$\va^{t-1}$};
\node[Latent, below= 0cm of c1](z1){$\vz^{t-1}$};       
\node[Latent] at (2.2,-.8) (lambda){$\bflambda^{t-1}$};
\node[Latent,right= 2.5cm of z1](z2){$\vz^{t}$};

\node[Observed,below= .6cm of z1](x1){$\vx^{t-1}$};    
\node[Observed,below= .6cm of z2](x2){$\vx^{t}$};

\tikzset{Theorem/.style  = {font=\tiny, align=left}}
\draw[Deterministic](c1) to node[Theorem, above]{Sparse \\ Thm.2} (lambda);
\draw[Deterministic](z1) to node[Theorem, below] {Sparse \\ Thm.3} (lambda);
\draw[Stochastic](lambda) to (z2);

\draw[Stochastic](z1) to node [Label]{$\bff$}(x1);
\draw[Stochastic](z2) to node [Label]{$\bff$}(x2);


  \end{tikzpicture}
\end{document}


==> figures/sparse_actions.tikz <==
\documentclass[crop,dvipsnames]{standalone}
\usepackage{tikz}
\usetikzlibrary{arrows,shapes,positioning, fit}

\usepackage{graphicx}
\newcommand{\plus}{\raisebox{.1\height}{\scalebox{.6}{+}}}
\newcommand{\minus}{\raisebox{.1\height}{\scalebox{.8}{-}}}

\begin{document}
\begin{tikzpicture}[
    node distance = .4cm and .9cm, 
    shorten > = 1pt,
    -stealth,
    thick
]
\tikzset{Observed/.style = {
    shape          = circle,
    draw,
    text           = black,
    inner sep      = 2pt,
    outer sep      = 0pt,
    minimum size   = 27 pt,
    fill           = black!20
}}
\tikzset{Latent/.style = {Observed, fill=white}}

    \node[Observed] at (0,0) (c1) {$a_1^{t\minus1}$};
    \node[Observed,below=of c1](c2) {$a_2^{t\minus1}$};
    \node[Observed,below=of c2](c3) {$a_3^{t\minus1}$};
    
    \node at (1, .6) {\large $G^a$};
    
    \node[Latent,right=of c1](z1){$z_1^t$};    
    \node[Latent,below=of z1](z2){$z_2^t$};
    \node[Latent,below=of z2](z3){$z_3^t$};
    
    \draw[](c2) to node{}(z1) ;
    \draw[](c2) to node{}(z3) ;
    \draw[](c1) to node{}(z1) ;
    \draw[](c3) to node{}(z3) ;
    \draw[](c1) to node{}(z2);
    \draw[](c3) to node{}(z2);
    
    \node[rectangle, draw=Green, fit=(z1) (z2), xshift=-.2mm,
    inner sep=.5mm, rounded corners=1mm, very thick,
    label={[text=Green]30:$\mathrm{Ch}_1^a$}] (Pa2) {};
    \node[rectangle, draw=Red, fit=(z3) (z2), xshift=.2mm,
    inner sep=.5mm, rounded corners=1mm, very thick,
    label={[text=Red]-30:$\mathrm{Ch}_3^a$}] (Pa2) {};
    

  \end{tikzpicture}
\end{document}

==> figures/sparse_time.tikz <==
\documentclass[crop,tikz]{standalone}
\usetikzlibrary{arrows,shapes,positioning}

% Shorter minus sign
\usepackage{amsfonts} %% <- also included by amssymb
\DeclareMathSymbol{\shortminus}{\mathbin}{AMSa}{"39}

\begin{document}
\begin{tikzpicture}
\tikzset{VertexStyle/.style = {
    shape          = circle,
    draw,
    thick,
    text           = black,
    inner sep      = 2pt,
    outer sep      = 0pt,
    minimum size   = 26 pt,
    fill= white
}}
\tikzset{EdgeStyle/.style   = {
    -stealth,
    thick,
}}
\tikzset{Loop/.style   = {
    out=-115,in=-65,looseness=6
}}
\useasboundingbox (-.8,.6) rectangle (4.4,-3.1);

     \node[VertexStyle](z1){$z_1^{t\shortminus1}$};
     \node[VertexStyle,right=of z1](z2){$z_2^{t\shortminus1}$};
     \node[VertexStyle,right=of z2](z3){$z_3^{t\shortminus1}$};
     
     \node[VertexStyle, below=of z1](y1){$z_1^t$};
     \node[VertexStyle,right=of y1](y2){$z_2^t$};
     \node[VertexStyle,right=of y2](y3){$z_3^t$};
     
     \draw[EdgeStyle](z1) to node{}(y2) ;
     \draw[EdgeStyle](z1) ..controls (-2,-4) and (2,-3) .. (y3) ;
     \draw[EdgeStyle](z2) to node{}(y3) ;
     \draw[EdgeStyle](z1) to node{}(y1);
     \draw[EdgeStyle](z2) to node{}(y2);
     \draw[EdgeStyle](z3) to node{}(y3);
     
  \end{tikzpicture}
\end{document}

     \node[VertexStyle](z1){$z_1^{t-1}$};
     \node[VertexStyle,right=of z1](z2){$z_2^{t-1}$};
     \node[VertexStyle,right=of z2](z3){$z_3^{t-1}$};
     
     \draw[EdgeStyle](z1) to node{}(z2) ;
     \draw[EdgeStyle,bend left](z1) to node{}(z3) ;
     \draw[EdgeStyle](z2) to node{}(z3) ;
     \draw[EdgeStyle](z1) to[Loop] node{}(z1);
     \draw[EdgeStyle](z2) to[Loop] node{}(z2);
     \draw[EdgeStyle](z3) to[Loop] node{}(z3);
     

==> figures/sparsity.tikz <==
\documentclass[crop,dvipsnames]{standalone}
\usepackage{tikz}
\usetikzlibrary{arrows,shapes,positioning, fit}

% % Shorter minus sign
% \usepackage{amsfonts} %% <- also included by amssymb
% \DeclareMathSymbol{\shortminus}{\mathbin}{AMSa}{"39}

\usepackage{graphicx}
\newcommand{\plus}{\raisebox{.1\height}{\scalebox{.6}{+}}}
\newcommand{\minus}{\raisebox{.1\height}{\scalebox{.8}{-}}}

\begin{document}
\begin{tikzpicture}[
    node distance = .4cm and .9cm, 
    shorten > = 1pt,
    -stealth,
    thick
]
\tikzset{Observed/.style = {
    shape          = circle,
    draw,
    text           = black,
    inner sep      = 2pt,
    outer sep      = 0pt,
    minimum size   = 27 pt,
    fill           = black!20
}}
\tikzset{Latent/.style = {Observed, fill=white}}
    %  \node at (-0.9,-1.3) {$\mathcal{G}^a$};
    %  \node at (3.4, -1.3) {$\mathcal{G}^z$};
     
    %  \node[Observed](c1) {$A_1^{t\minus1}$};
    %  \node[Observed,below=of c1](c2) {$A_2^{t\minus1}$};
    %  \node[Observed,below=of c2](c3) {$A_3^{t\minus1}$};
     
    %  \node[Latent,right=of c1](z1){$T^t$};    
    %  \node[Latent,below=of z1](z2){$R^t$};
    %  \node[Latent,below=of z2](z3){$B^t$};
     
    %  \draw[](c2) to node{}(z1) ;
    %  \draw[](c2) to node{}(z3) ;
    %  \draw[](c1) to node{}(z1) ;
    %  \draw[](c3) to node{}(z3) ;
    %  \draw[](c1) to node{}(z2);
    %  \draw[](c3) to node{}(z2);
     
    % \node[Latent,right=1.5cm of z1] (x1) {$T^{t\minus 1}$};
    \node[Latent] (x1) {$T^{t\minus 1}$};
    \node[Latent,below=of x1] (x2) {$R^{t\minus 1}$};
    \node[Latent,below=of x2] (x3) {$B^{t\minus 1}$};
    
    \node[Latent, right=of x1](y1){$T^t$};
    \node[Latent,below=of y1](y2){$R^t$};
    \node[Latent,below=of y2](y3){$B^t$};
    
    \draw[](x1) to (y2) ;
    \draw[](x1) to (y3) ;
    \draw[](x2) to (y3) ;
    \draw[](x1) to (y1);
    \draw[](x2) to (y2);
    \draw[](x3) to (y3);
    
    \node[Observed, above=1cm of x1] (a) {$A^{t\minus1}$};
    \draw[](a) to (y2);


    \node[Latent, right=of y1](z1){$T^{t\plus1}$};
    \node[Latent,below=of z1](z2){$R^{t\plus1}$};
    \node[Latent,below=of z2](z3){$B^{t\plus1}$};
    
    \draw[](y1) to (z2) ;
    \draw[](y1) to (z3) ;
    \draw[](y2) to (z3) ;
    \draw[](y1) to (z1);
    \draw[](y2) to (z2);
    \draw[](y3) to (z3);
    
    \node[Observed, above=1cm of y1] (a) {$A^{t}$};
    \draw[](a) to (z2);
    
    \node[rectangle, draw=Green, fit=(y1) (y2), inner sep=.5mm, rounded corners=1mm, label={[text=Green]$\mathrm{Pa}_2^z$}] (Pa2) {};
    \node[rectangle, draw=Red, fit=(y3) (y2), inner sep=.5mm, rounded corners=1mm, label={[text=Red]-90:$\mathrm{Ch}_2^z$}] (Pa2) {};


  \end{tikzpicture}
\end{document}
